General Heuristics for Nonconvex Quadratically Constrained Quadratic Programming

We introduce the Suggest-and-Improve framework for general nonconvex quadratically constrained quadratic programs (QCQPs). Using this framework, we generalize a number of known methods and provide heuristics to get approximate solutions to QCQPs for which no specialized methods are available. We also introduce an open-source Python package QCQP, which implements the heuristics discussed in the paper.

==> codes/beamforming_result_50_10_5.txt <==
50 10 5 10
1.265771 1.109079
0.000937 669.130490 474.684406
16.502571 33.829404 16.093312 33.356895 19.411737 9.851898 23.175049 17.969414 9.673847 15.479362
151.819200 778.890701 131.584982 116.096560 98.287803 108.014418 117.688102 131.093787 104.428743 105.914801
124.061732 120.447177 191.109004 211.280931 169.032825 189.745229 135.599113 142.107438 176.607841 176.393469
157.601224 156.103968 162.521524 105.773472 129.923992 92.956514 194.048935 153.712767 206.095115 159.257506
151.125107 145.964386 164.680854 132.781929 125.702580 131.015355 202.284442 133.265873 137.971710 127.568082
620.291071 807.104977 352.067865 393.065430 392.997749 437.770986 418.543964 790.762037 596.217458 817.515060
771.712224 803.369780 804.731143 617.524351 352.013737 780.774326 690.368173 959.883427 381.699404 432.555320
561.620730 380.582775 483.301324 1149.438860 463.963133 381.698785 321.050583 685.384728 472.230749 436.700084
613.155948 296.057015 384.299068 639.660059 548.945711 383.484380 664.447019 831.005030 654.315025 624.553931
10.121054 11.116767 12.097526 9.769259 14.159209 17.837047 10.836292 14.506652 10.075802 11.067777
260.505132 1127.076286 30.251235 1731.850318 33.287255 39.660725 1248.998154 1174.594941 1066.650408 973.036314
844.210498 31.924429 887.422633 791.062654 876.970646 1086.788439 35.338926 45.918878 937.995627 33.812756
148.296063 69.775223 90.602437 88.680886 611.443660 89.948936 70.164687 116.936138 80.080207 138.377873
79.594476 46.334241 745.058319 104.980127 93.115843 64.190253 102.104765 55.182469 109.391128 71.619511
131.553111 128.270873 139.835083 151.111387 178.801157 127.696412 234.022641 117.544328 176.839392 161.175742
124.198600 226.031773 133.870993 110.379834 138.688364 125.124108 156.176617 171.450865 363.174885 176.441885
802.390441 190.935452 286.593328 238.926937 229.567974 746.571731 239.257076 508.718605 300.392961 182.388876
228.061341 192.669834 244.238942 240.628429 499.073697 382.897417 282.486197 330.157298 240.837905 1038.646710
9.296861 6.694527 4.955293 7.566894 8.914018 10.171249 3.656791 3.253599 28.837086 14.079555
68.077415 66.510116 81.565556 103.440015 75.271752 66.844022 69.831880 62.713658 96.461930 71.611314
83.334030 76.375784 82.805879 80.789308 82.332989 79.321787 81.234903 80.340073 81.072872 83.209194
92.877482 92.829181 80.874228 86.712993 72.930169 81.143935 79.764317 76.375889 85.702192 93.257273
89.936619 84.944988 86.078692 76.148740 98.758487 87.093713 78.980014 73.812514 84.656372 89.989462
426.272413 428.419254 427.098346 431.554592 432.147976 427.882871 430.220093 432.238174 434.723946 424.358970
432.533706 435.046831 432.811163 440.385990 440.663244 444.155990 435.814064 435.527254 431.475134 441.936923
315.166329 325.771780 335.879901 335.349420 331.705563 336.823570 314.968099 351.969390 321.992074 323.108856
331.830893 339.790472 349.044023 333.425731 340.480948 338.667589 353.686434 343.717737 360.311477 323.801275
23.276892 36.423976 20.241180 51.800889 33.169261 127.910152 24.268571 18.166220 9.621733 12.631574
73.577938 77.223787 7.842576 27.529866 20.138429 29.834600 36.708946 35.616660 100.609058 37.292917
7.785192 12.194076 7.783183 11.005708 16.816677 9.037822 6.995542 6.035113 4.638271 5.741861
14.735961 40.575051 35.704939 18.228112 11.179222 31.581049 29.316121 20.487261 74.973407 29.610547
10.332031 16.191839 73.591470 39.652156 33.803407 17.633958 1.983188 13.316512 13.862328 23.314062
1.362147 84.808485 1.311273 1.333998 1.318215 1.349102 1.378527 1.385775 1.350218 87.606124
1.337110 90.761915 60.252455 1.338114 1.327745 1.340277 1.336483 92.599170 1.313953 1.325851
1.336291 1.308653 1.314345 1.338090 1.336176 1.344003 1.337479 1.333265 1.612911 1.303119
1.558047 1.330856 1.321133 1.333763 1.354046 1.335785 1.491773 106.425384 1.317938 1.342846
4.515702 5.241233 13.364608 2.631453 10.886445 3.870419 3.321051 2.508219 3.045230 12.191835
1.348392 1.310263 2.902082 1.017199 1.860602 3.705933 1.259845 0.787685 0.918979 1.046170
3.873979 1.420543 17.307435 5.908386 4.833544 7.391779 1.521770 1.450786 11.072541 1.817346
11.836486 4.881488 15.875181 15.036654 6.045967 5.494133 9.094186 3.070884 17.230447 8.855196
5.419160 3.169520 8.487690 10.191059 6.472880 2.482857 13.581879 2.920347 9.777919 4.259192
1.331764 1.300716 1.320148 1.330152 1.339337 1.324270 1.342078 1.306435 1.368320 1.337958
1.303636 1.358141 1.306134 1.304162 1.301637 1.318002 1.336295 1.305129 1.351931 1.324733
1.315649 1.321920 1.323880 1.301554 1.327142 21.788151 1.304957 1.329621 1.319227 1.308860
1.306022 1.310453 1.336478 1.316859 1.331757 1.335264 1.336784 1.314942 1.317982 1.340679
10.387409 10.631940 9.917546 10.556564 9.902094 10.405768 11.644267 11.340139 12.594675 11.619294
1.978976 1.978976 1.978976 1.978976 1.978976 1.978976 1.978976 1.978976 1.978976 1.978976
1.729299 1.729299 1.729299 1.729299 1.729299 1.729299 1.729299 1.729299 1.729299 1.729299
9.801012 11.175748 10.512323 8.699318 10.047127 9.509162 10.227673 9.498709 10.027023 10.588427
11.240216 10.605761 11.893065 11.894084 11.705676 9.025834 11.540540 11.626034 9.023651 9.717093
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
9.105039 11.130369 10.211210 10.332034 10.650160 10.311773 9.251976 10.438597 11.169423 10.356048
1.341691 1.358212 1.344897 1.354024 1.347702 1.356516 1.343823 1.353418 1.343113 1.344224
1.342776 1.344335 1.344128 1.355819 1.343730 1.350176 1.342412 1.343012 1.360924 1.343558
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.000000 15.522361 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.000000 0.008007 0.000000 0.000456 0.000000 0.001356 0.000000 0.000000 0.000000 0.000000
0.000000 237.101147 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 494.785115
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.134929 15.889407 0.000000 15.997005 0.000000 0.000000 16.549578 16.481290 16.151469 16.436675
0.000000 0.008197 0.000000 0.000000 0.000000 0.000000 0.005220 0.000000 0.000000 0.000000
0.004779 0.000000 0.002533 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
20.000000 20.000000 20.000000 20.000000 20.000000 20.000000 20.000000 20.000000 20.000000 20.000000
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000


==> codes/bool_ls_result_50_80.txt <==
50 80 20
518.099020 227.848168
0.001337 41.277268 26.200345
2.226023 4.398769 4.456292 3.349850 2.670465 2.100518 2.526209 3.724585 2.180685 2.574460 2.296653 3.758712 5.443703 2.982257 3.208375 4.817406 2.274052 2.821562 5.166235 4.301833
42.250707 42.081684 40.301206 43.227625 41.676561 40.515784 39.983272 42.618897 43.342749 41.068119 42.006718 40.209430 41.090560 42.114639 41.174588 40.653913 41.459263 40.269480 40.005277 42.190178
41.739426 42.253257 42.029605 41.093172 42.253841 42.137132 42.735692 43.235733 43.301405 43.836162 41.671961 43.708843 42.091489 41.612467 41.290527 41.177208 42.754396 41.422738 42.832393 41.315046
43.927781 43.975580 43.807418 44.077623 43.939920 43.681659 43.497506 43.505539 43.570514 43.625774 43.293919 43.319524 43.591076 43.279972 43.536223 43.585290 43.565997 43.814906 43.488597 43.641720
45.173599 45.559561 44.961560 45.072508 45.186619 44.772130 44.944266 45.442921 45.017142 45.118678 44.738592 45.027200 45.022560 45.046254 45.197164 45.226584 45.360005 45.224715 45.286521 45.724890
47.617687 48.763186 47.248067 46.723860 46.320168 46.894095 47.789439 45.578677 46.394788 45.392293 46.067126 45.979727 45.570635 46.756142 47.447132 47.024931 47.085034 46.131296 46.314146 45.474106
47.351488 47.736266 46.707659 48.346990 47.194474 47.267798 47.465430 47.931556 47.312781 47.095922 47.534684 46.780251 47.629830 48.344118 48.147063 47.621206 47.795070 48.463622 47.330247 46.398090
6.336261 7.025924 8.197697 8.665745 7.059364 8.583560 9.067913 9.579033 9.209600 8.629182 8.649631 7.485003 8.117141 6.134433 6.943221 6.730561 7.759220 8.073107 7.905097 8.509556
45.876577 44.763565 45.096893 44.835091 46.371188 44.544491 44.798745 45.541710 46.128591 45.266979 44.076535 44.539144 45.186438 44.593534 43.273337 44.682304 44.454289 44.735577 44.513739 44.692930
45.788660 46.615756 47.489955 45.941897 45.835845 45.575358 46.486706 45.464425 45.637384 47.746877 48.491065 46.810893 45.749500 48.466710 46.732568 47.142086 47.089964 45.762983 46.076444 48.136836
46.236106 46.197340 47.087969 46.509176 46.478060 46.948027 46.605802 46.518311 46.190029 46.289748 46.305106 46.247248 46.270686 46.222485 46.200170 46.496518 46.139970 46.222615 46.120948 45.932809
47.995161 47.316896 47.434640 45.636727 47.406931 49.524285 48.156053 47.513615 46.405621 47.505792 47.793758 47.503473 47.393793 47.399058 47.388821 47.394520 47.383162 47.442505 47.381597 47.421200
49.843116 50.081032 50.490478 49.566024 50.344746 50.836426 49.776955 50.960747 51.915840 52.051683 50.487987 49.184141 49.351994 49.077425 49.973402 51.010937 50.262640 50.024007 51.594247 49.954101
52.233108 50.656991 51.060749 51.705343 51.752826 51.832783 51.924883 51.533399 50.937251 53.185702 51.759901 51.246342 51.621831 52.383589 51.911144 51.398243 51.894313 51.364084 50.839043 50.749640
2.713805 4.189721 2.994751 3.294224 3.064437 2.864675 3.595867 2.779229 5.217055 2.640895 3.445619 2.404457 3.390663 4.577992 5.461762 2.730158 2.468565 2.916798 3.693920 3.110518
40.165281 40.360515 40.417727 41.328572 40.667787 41.016258 41.203207 40.084553 40.744587 41.087625 40.796595 40.826882 40.798259 42.309719 41.241439 42.010431 41.831140 42.822404 40.480323 40.115587
41.673229 42.379242 42.968269 42.958232 42.419295 42.094831 43.110274 40.970012 42.905356 42.785196 43.015527 41.379960 42.048940 41.617882 41.480462 42.387976 43.106354 42.729174 43.511910 42.301960
42.393262 42.449627 42.476981 43.098823 43.390248 42.440892 42.476469 42.419855 42.448907 42.474009 42.459154 42.675428 42.449132 42.810124 42.605826 42.541949 42.520947 42.537623 42.494910 42.566951
43.809293 43.816211 43.836788 43.808434 43.671538 43.660957 44.077795 44.007732 44.349232 44.107960 43.947380 44.073179 44.082582 44.355895 44.041557 44.042350 44.230701 44.089253 44.399618 44.084055
45.128003 47.998384 46.620673 46.027981 45.740141 47.099654 47.142854 46.342019 46.532768 46.896594 47.386992 46.286920 45.293554 45.965197 47.638182 46.590322 48.116810 46.495328 46.151612 46.004783
48.026208 48.021572 47.135355 49.981083 46.865050 47.815922 47.936253 47.148795 47.557293 47.336127 47.804991 48.196699 47.557342 49.233349 48.325992 46.799684 47.545801 48.179637 47.282467 50.626313
1226.688822 1384.353632 1224.054586 1228.364937 1325.857288 1096.358258 1116.536543 1163.033949 1477.307210 1127.955774 1460.453015 1201.126182 1042.862031 1172.906082 1492.616066 1162.313068 1311.761884 1423.678993 1224.090954 1201.914789
1345.494748 1203.361583 1566.522126 1048.915291 1092.605638 1290.476084 1288.827150 1190.191928 1324.184126 1400.665999 1282.030552 1390.378620 1052.896758 1201.039298 1190.741681 1077.019598 1298.773856 1478.221028 1210.866319 1260.539135
1263.500746 1013.297671 1272.406851 1456.397744 1229.649038 1327.981718 987.876620 1260.440167 1197.014235 1149.587267 1233.439408 1019.568545 1330.346223 1482.002365 1459.365565 1386.238555 1314.667594 1354.056992 1231.546011 1633.102810
1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675
995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234
1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675
995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234
1499.395293 1333.804439 987.871921 1376.680819 1260.439296 1378.247160 1491.037684 1286.973514 1193.054540 1112.126290 1483.654915 1303.505936 1412.612718 1048.756546 1219.081981 1293.409089 1387.501042 1199.336006 1152.667553 1516.453045
1106.595236 1402.940718 1600.824463 1248.996562 1147.134737 1313.288481 1180.853869 1381.251426 1275.646104 1277.224218 1237.730171 1327.559065 1191.432790 1495.698411 1502.784592 1104.311189 1161.652428 1343.082799 1165.326544 1193.963016
1438.662674 1434.271905 1392.036632 1418.572627 1344.800464 1450.497523 1298.996951 1513.383260 1218.579804 1081.355965 1294.392375 1435.740522 1466.745971 1080.950666 1094.594087 1196.794390 1209.821378 1635.047905 1474.181531 1187.322003
1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675
995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234
1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1013.328914 1062.606675 1013.323967 1062.606675 1062.606675 1062.606675 1062.606675
995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234
1215.996553 1120.806456 1441.394754 1325.155162 1258.907965 1551.196984 1278.362099 1325.524188 1016.663314 1209.161490 1200.497617 1510.323164 1484.826631 1220.210229 1120.749952 1215.637400 1291.262235 1182.301422 1314.015819 1172.420162
1329.790793 1403.093267 1293.507204 1114.091567 1430.507586 1065.004789 1317.519656 1244.887522 1281.844839 1294.292510 1398.247857 1233.448719 1197.574141 1381.525293 1368.846763 1238.918177 1225.708100 1192.035297 1185.875448 1370.193376
1429.699897 1325.155162 1332.658831 1145.446849 1130.373926 1237.486707 1194.358292 1332.792554 1206.133692 1130.172976 1233.752863 1537.659398 1132.829864 1539.321914 1228.780666 1416.273784 1049.009371 1372.347592 1266.048379 1340.486585
1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675
995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234
1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675 1062.606675
995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234 995.913234
0.000056 0.006181 0.005069 0.005895 0.000083 0.000073 0.000080 0.000094 0.000075 0.000080 0.000059 0.000420 0.004342 0.000075 0.005031 0.000078 0.000082 0.000057 0.009227 0.000077
0.000082 0.000074 0.000088 0.000088 0.000086 0.008076 0.000069 0.000084 0.002357 0.000066 0.000074 0.000071 0.000083 0.002716 0.003470 0.000077 0.000075 0.000076 0.000089 0.000098
0.003745 0.000077 0.000094 0.000075 0.000085 0.000085 0.000072 0.000082 0.000084 0.000075 0.000089 0.000083 0.000090 0.007675 0.000077 0.000067 0.006031 0.000092 0.000068 0.000074
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.000084 0.000072 0.000070 0.000083 0.000087 0.000080 0.000221 0.000061 0.000084 0.000089 0.000076 0.002100 0.000075 0.000087 0.008301 0.000097 0.000062 0.000088 0.000085 0.000722
0.000071 0.000074 0.000056 0.005821 0.000092 0.000089 0.000056 0.002763 0.000075 0.000090 0.000068 0.000088 0.000085 0.000081 0.000095 0.000083 0.000076 0.000064 0.000248 0.000094
0.000062 0.001627 0.000085 0.000070 0.000088 0.000080 0.000079 0.000095 0.000077 0.000072 0.000098 0.000061 0.000076 0.000093 0.000076 0.000084 0.009934 0.000063 0.000075 0.000076
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000075 0.000000 0.000076 0.000000 0.000000 0.000000 0.000000
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083
0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083
0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083 0.002083
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000
3874.221728 5471.521171 3606.632444 4351.207091 3338.406517 4169.619318 4231.143952 3335.512525 5132.476219 3300.075274 5489.971656 4087.944177 3582.090455 2719.297563 3863.042047 4582.069986 4435.901995 3536.500815 4273.849319 3710.422077
2326.766983 1165.157051 1962.897844 2765.305819 2037.871102 1960.839091 1908.991804 2239.745285 1726.765262 1971.979577 1793.969197 1098.251607 1808.441146 1284.798821 2665.949879 2610.218590 2097.075534 1889.466828 1621.599998 1173.114748
1604.656300 1604.656300 1604.656300 1604.656300 1604.656300 1604.656300 1604.656300 1604.656300 1604.656300 1604.656300 1604.656300 1604.656300 1604.656300 1604.656300 1604.656300 1604.656300 1604.656300 1604.656300 1604.656300 1604.656300


==> codes/bool_ls_result_50_80_readable.txt <==
sdp  bound/time: 518 41.8
spec bound/time: 228 25.7
[Running times]

  random         cd: 3.4
  random    cd/admm: 1287.2
  random cd/admm/cd: 1579.2
  random       dccp: 46.0
  random    dccp/cd: 48.2
  random    cd/dccp: 48.8
  random cd/dccp/cd: 50.5
     sdr         cd: 5.9
     sdr    cd/admm: 1609.9
     sdr cd/admm/cd: 1493.6
     sdr       dccp: 46.4
     sdr    dccp/cd: 47.9
     sdr    cd/dccp: 50.5
     sdr cd/dccp/cd: 51.6
    spec         cd: 3.4
    spec    cd/admm: 1442.2
    spec cd/admm/cd: 1401.6
    spec       dccp: 43.2
    spec    dccp/cd: 44.7
    spec    cd/dccp: 47.4
    spec cd/dccp/cd: 48.5

[feasible / fbest / favg]

  random         cd 100.0%  1043  1253
  random    cd/admm 100.0%  1049  1260
  random cd/admm/cd 100.0%   988  1280
  random       dccp 100.0%  1063  1063
  random    dccp/cd 100.0%   996   996
  random    cd/dccp 100.0%  1063  1063
  random cd/dccp/cd 100.0%   996   996
     sdr         cd 100.0%   988  1297
     sdr    cd/admm 100.0%  1104  1283
     sdr cd/admm/cd 100.0%  1081  1333
     sdr       dccp 100.0%  1063  1063
     sdr    dccp/cd 100.0%   996   996
     sdr    cd/dccp 100.0%  1013  1058
     sdr cd/dccp/cd 100.0%   996   996
    spec         cd 100.0%  1017  1273
    spec    cd/admm 100.0%  1065  1278
    spec cd/admm/cd 100.0%  1049  1279
    spec       dccp 100.0%  1063  1063
    spec    dccp/cd 100.0%   996   996
    spec    cd/dccp 100.0%  1063  1063
    spec cd/dccp/cd 100.0%   996   996
  random   rounding 100.0%  2719  4055
     sdr   rounding 100.0%  1098  1905
    spec   rounding 100.0%  1605  1605
[Finished in 0.1s]
